Domain Adaptation for Camera-Specific Image Characteristics using Shallow Discriminators

Each image acquisition setup leads to its own camera-specific image characteristics degrading the image quality. In learning-based perception algorithms, characteristics occurring during the application phase, but absent in the training data, lead to a domain gap impeding the performance. Previously, pixel-level domain adaptation through unpaired learning of the pristine-to-distorted mapping function has been proposed. In this work, we propose shallow discriminator architectures to address limitations of these approaches. We show that a smaller receptive field size improves learning of unknown image distortions by more accurately reproducing local distortion characteristics at a low network complexity. In a domain adaptation setup for instance segmentation, we achieve mean average precision increases over previous methods of up to 0.15 for individual distortions and up to 0.16 for camera-specific image characteristics in a simplified camera model. In terms of number of parameters, our approach matches the complexity of one state of the art method while reducing complexity by a factor of 20 compared to another, demonstrating superior efficiency without compromising performance.

==> csvs/blur_gauss_arruda22_testDistorted_ap.csv <==
test_qp,ap
1,0.3111893247114401
3,0.15277965123954323
5,0.08596889743736436
7,0.04354740912125469


==> csvs/blur_gauss_icip22_testDistorted_ap.csv <==
test_qp,ap
1,0.33326179473702455
3,0.2827683396186457
5,0.23460557987227437
7,0.1985132678701446


==> csvs/blur_gauss_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,ap
1,0.3426564546957692
3,0.2858643547677898
5,0.22657116087285126
7,0.1933005237812025


==> csvs/blur_gauss_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,ap
1,0.3352597329313641
3,0.2876833552499477
5,0.23683473487475365
7,0.20602963339978514


==> csvs/blur_gauss_none-baseline_testDistorted_ap.csv <==
test_qp,ap
1,0.3189501269426092
3,0.12518205881036323
5,0.03650803102501632
7,0.008574514422233679


==> csvs/blur_gauss_none-oracle_testDistorted_ap.csv <==
test_qp,ap
1,0.33160299167272944
3,0.2852637391656171
5,0.23721311124024433
7,0.2066127021954018


==> csvs/heif_arruda22_testDistorted_ap.csv <==
test_qp,ap
27,0.32226930389042907
32,0.29226818227015106
37,0.24337082558172268
42,0.17043336487858185
47,0.08226985819413588


==> csvs/heif_icip22_testDistorted_ap.csv <==
test_qp,ap
27,0.3256944899921309
32,0.3061394352296009
37,0.2650915533376409
42,0.2067696848463613
47,0.13514354322042385


==> csvs/heif_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,ap
27,0.32196020383782314
32,0.3075940240216451
37,0.25180418797067466
42,0.20011036832546214
47,0.1099367113248784


==> csvs/heif_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,ap
27,0.33158844656866726
32,0.299074941759225
37,0.2671902225728459
42,0.19147804245350378
47,0.12047969194896742


==> csvs/heif_none-baseline_testDistorted_ap.csv <==
test_qp,ap
27,0.3167065502039449
32,0.28195999188231285
37,0.22317210880247246
42,0.15445561316694462
47,0.0713009295222247


==> csvs/heif_none-oracle_testDistorted_ap.csv <==
test_qp,ap
27,0.3359988181630551
32,0.3141881554381988
37,0.29418704610757745
42,0.2586719440099039
47,0.2058567327642007


==> csvs/j2k_arruda22_testDistorted_ap.csv <==
test_qp,ap
30,0.08216644019689459
32,0.11716101720164085
34,0.16296477063366327
36,0.23501423043672226
38,0.2791267729489857


==> csvs/j2k_icip22_testDistorted_ap.csv <==
test_qp,ap
30,0.08138982987704639
32,0.16752346537650353
34,0.21407415647069766
36,0.2771358648479466
38,0.30508506815518494


==> csvs/j2k_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,ap
30,0.1209678498696325
32,0.1616309283871968
34,0.2198667805245329
36,0.2763023486916857
38,0.3025157255013689


==> csvs/j2k_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,ap
30,0.11600204606055606
32,0.1867727588812283
34,0.24062841326814013
36,0.2697254170806572
38,0.28344004691425984


==> csvs/j2k_none-baseline_testDistorted_ap.csv <==
test_qp,ap
30,0.03145192544490525
32,0.07369791402577149
34,0.1393080812393371
36,0.21228522339489783
38,0.2715831136367172


==> csvs/j2k_none-oracle_testDistorted_ap.csv <==
test_qp,ap
30,0.17322603875593828
32,0.2111425460904334
34,0.2521159288942193
36,0.2846756394585852
38,0.3141652663079392


==> csvs/jpeg_arruda22_testDistorted_ap.csv <==
test_qp,ap
14,0.2146101085799495
18,0.19239123655422952
26,0.24493772486787924
34,0.2713380394894851
42,0.2997492406566561


==> csvs/jpeg_icip22_testDistorted_ap.csv <==
test_qp,ap
14,0.1918353297305071
18,0.20612082274284033
26,0.2557145983051142
34,0.29269254902668795
42,0.29651924987007616


==> csvs/jpeg_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,ap
14,0.25799873398619033
18,0.27654334100275546
26,0.2834284329011886
34,0.3024782217106229
42,0.3199248738138035


==> csvs/jpeg_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,ap
14,0.2593806418191492
18,0.2778724519958874
26,0.2993972979045455
34,0.30162929692534196
42,0.30975320631758824


==> csvs/jpeg_none-baseline_testDistorted_ap.csv <==
test_qp,ap
14,0.09901405689147988
18,0.1512892661274461
26,0.2237563588416931
34,0.2618452906737493
42,0.28660589284494636


==> csvs/jpeg_none-oracle_testDistorted_ap.csv <==
test_qp,ap
14,0.27698794930405896
18,0.2847706649252494
26,0.30345880358843835
34,0.31201864660538653
42,0.31886650995825117


==> csvs/noise_gauss_arruda22_testDistorted_ap.csv <==
test_qp,ap
5,0.2861164528692754
10,0.2402039382338506
20,0.14273047054587665
30,0.09226055777453554
50,0.06646714943129378


==> csvs/noise_gauss_icip22_testDistorted_ap.csv <==
test_qp,ap
5,0.3346499946300664
10,0.3083223395692022
20,0.27045225609212115
30,0.2460407775171208
50,0.2174692487817639


==> csvs/noise_gauss_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,ap
5,0.3297553714899134
10,0.3072070683647541
20,0.26940382258641327
30,0.21824912943710148
50,0.17922870735691776


==> csvs/noise_gauss_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,ap
5,0.3288917260691092
10,0.30203406283053374
20,0.27577445894583164
30,0.23758662624777388
50,0.19779260081708078


==> csvs/noise_gauss_none-baseline_testDistorted_ap.csv <==
test_qp,ap
5,0.25746671790068154
10,0.14639292861078973
20,0.026539366010308506
30,0.003694928636594775
50,7.743801300110985e-05


==> csvs/noise_gauss_none-oracle_testDistorted_ap.csv <==
test_qp,ap
5,0.33717992290243937
10,0.3158990948701329
20,0.2884437725025033
30,0.2536005489828844
50,0.22759341249290257


==> csvs/simple_cam_jpeg_arruda22_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,-1.0,-1.0,H,0.0
5,-1.0,-1.0,G,1.0
3,29.816122687621192,0.02423125816570282,F,2.0
2,29.90939555231564,0.017895727225115777,E,3.0
8,30.69075714821556,0.08839364563964718,D,4.0
9,33.570970654254126,0.13037507494834483,C,5.0
7,34.85726371435749,0.19797661738992095,B,6.0
1,35.50431160210456,0.21932387062105058,A,7.0
6,-1.0,-1.0,I,8.0

==> csvs/simple_cam_jpeg_cut_netD-n_layers-1_L_nce-1_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
3,29.816122687621192,0.13258284754552027,F,2.0
2,29.90939555231564,0.10879305890731042,E,3.0
8,30.69075714821556,0.16952556166750926,D,4.0
9,33.570970654254126,0.23537951023300438,C,5.0
7,34.85726371435749,0.2568131322622253,B,6.0
1,35.50431160210456,0.27845233871464553,A,7.0


==> csvs/simple_cam_jpeg_cut_netD-n_layers-2_L_nce-1_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
3,29.816122687621192,0.010140372645725653,F,2.0
2,29.90939555231564,0.044428839389451025,E,3.0
8,30.69075714821556,0.11035947900544607,D,4.0
9,33.570970654254126,0.20264302959804317,C,5.0
7,34.85726371435749,0.23139232144255356,B,6.0
1,35.50431160210456,0.22731294347713935,A,7.0


==> csvs/simple_cam_jpeg_cut_netD-n_layers-3_L_nce-1_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
3,29.816122687621192,0.0,F,2.0
2,29.90939555231564,0.0003175536701266373,E,3.0
8,30.69075714821556,0.00013943531070665594,D,4.0
9,33.570970654254126,0.019953836621807962,C,5.0
7,34.85726371435749,0.12201413941669839,B,6.0
1,35.50431160210456,0.2231821575555602,A,7.0


==> csvs/simple_cam_jpeg_icip22_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,23.94043810606782,0.0006238980040516071,H,0.0
5,26.16768430931901,0.000339233098498575,G,1.0
3,29.816122687621192,0.014614756085110306,F,2.0
2,29.90939555231564,0.02138874018747621,E,3.0
8,30.69075714821556,0.07397339261489644,D,4.0
9,33.570970654254126,0.1315694180252093,C,5.0
7,34.85726371435749,0.21936039282578296,B,6.0
1,35.50431160210456,0.25106515818988506,A,7.0
6,35.795139790872796,0.2604227976082806,I,8.0


==> csvs/simple_cam_jpeg_netD-n_layers-1_id-0-5_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,23.94043810606782,0.014094926151894028,H,0.0
5,26.16768430931901,0.028720375697682023,G,1.0
3,29.816122687621192,0.1697186675419903,F,2.0
2,29.90939555231564,0.18114223353428066,E,3.0
8,30.69075714821556,0.2173115418974608,D,4.0
9,33.570970654254126,0.26488578281237346,C,5.0
7,34.85726371435749,0.2741364524768085,B,6.0
1,35.50431160210456,0.2803495459561155,A,7.0
6,35.795139790872796,0.2844707711558344,I,8.0


==> csvs/simple_cam_jpeg_netD-n_layers-2_id-0-5_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,23.94043810606782,0.025745831232097078,H,0.0
5,26.16768430931901,0.06409067318079653,G,1.0
3,29.816122687621192,0.20584330468787293,F,2.0
2,29.90939555231564,0.21294989000574302,E,3.0
8,30.69075714821556,0.2242272881801398,D,4.0
9,33.570970654254126,0.2643022996004916,C,5.0
7,34.85726371435749,0.2808192984899961,B,6.0
1,35.50431160210456,0.28504676947742746,A,7.0
6,35.795139790872796,0.29469125755348263,I,8.0


==> csvs/simple_cam_jpeg_none-baseline_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,23.94043810606782,2.302025782688766e-05,H,0.0
5,26.16768430931901,0.00010031320948678222,G,1.0
3,29.816122687621192,0.019118894720471187,F,2.0
2,29.90939555231564,0.015470960782395488,E,3.0
8,30.69075714821556,0.07692840181002837,D,4.0
9,33.570970654254126,0.10307187992059492,C,5.0
7,34.85726371435749,0.1726798250032872,B,6.0
1,35.50431160210456,0.2058480601012258,A,7.0
6,35.795139790872796,0.22202941020597605,I,8.0


==> csvs/simple_cam_jpeg_none-oracle_testDistorted_ap.csv <==
test_qp,test_qp_psnr,ap,model_type,idx
4,23.94043810606782,0.14694363407152733,H,0.0
5,26.16768430931901,0.16561976560080077,G,1.0
3,29.816122687621192,0.20523960911622377,F,2.0
2,29.90939555231564,0.2234688445309978,E,3.0
8,30.69075714821556,0.2408425202355652,D,4.0
9,33.570970654254126,0.2807375071032693,C,5.0
7,34.85726371435749,0.2854884756328264,B,6.0
1,35.50431160210456,0.2947567618767508,A,7.0
6,35.795139790872796,0.2886019892705904,I,8.0


==> csvs/undistorted_realDegrad_noFT_testUndistorted_ap.csv <==
train_qp,ap
0,0.3458739657843787
100.0,0.3458739657843787

